Towards Safe Mid-Air Drone Interception: Strategies for Tracking & Capture

A unique approach for the mid-air autonomous aerial interception of non-cooperating UAV by a flying robot equipped with a net is presented in this paper. A novel interception guidance method dubbed EPN is proposed, designed to catch agile maneuvering targets while relying on onboard state estimation and tracking. The proposed method is compared with state-of-the-art approaches in simulations using 100 different trajectories of the target with varying complexity comprising almost 14 hours of flight data, and EPN demonstrates the shortest response time and the highest number of interceptions, which are key parameters of agile interception. To enable robust transfer from theory and simulation to a real-world implementation, we aim to avoid overfitting to specific assumptions about the target, and to tackle interception of a target following an unknown general trajectory. Furthermore, we identify several often overlooked problems related to tracking and estimation of the target's state that can have a significant influence on the overall performance of the system. We propose the use of a novel state estimation filter based on the IMM filter and a new measurement model. Simulated experiments show that the proposed solution provides significant improvements in estimation accuracy over the commonly employed KF approaches when considering general trajectories. Based on these results, we employ the proposed filtering and guidance methods to implement a complete autonomous interception system, which is thoroughly evaluated in realistic simulations and tested in real-world experiments with a maneuvering target going far beyond the performance of any state-of-the-art solution.

==> abstract.txt <==
A unique approach for the mid-air autonomous aerial interception of non-cooperating Unmanned Aerial Vehicles by a flying robot equipped with a net is presented in this paper. A novel interception guidance method dubbed Fast Response Proportional Navigation (FRPN) is proposed, designed to catch agile maneuvering targets while relying on onboard state estimation and tracking. The proposed method is compared with state-of-the-art approaches in simulations using 100 different trajectories of the target with varying complexity comprising almost 14 h of flight data, and FRPN demonstrates the shortest response time and the highest number of interceptions, which are key parameters of agile interception. To enable robust transfer from theory and simulation to a real-world implementation, we aim to avoid overfitting to specific assumptions about the target, and to tackle interception of a target following an unknown general trajectory. Furthermore, we identify several often overlooked problems related to tracking and estimation of the target's state that can have a significant influence on the overall performance of the system. We propose the use of a novel state estimation filter based on the Interacting Multiple Model filter and a new measurement model. Simulated experiments show that the proposed solution provides significant improvements in estimation accuracy over the commonly employed Kalman Filter approaches when considering general trajectories. Based on these results, we employ the proposed filtering and guidance methods to implement a complete autonomous interception system, which is thoroughly evaluated in realistic simulations and tested in real-world experiments with a maneuvering target going far beyond the performance of any state-of-the-art solution.


==> reviews/ReportOn24-0928v1.txt <==
The paper presents an approach for interception of UAV(s) using a
capturing net. Fast Response Proportional Navigation (FRPN)
demonstrates outperforming target trajectory performance with other
approaches in simulated environments.
This paper is well-written and easy to follow. However, before
considering the next round, there exists major/minor suggestions that
will improve the quality of the manuscript as follows.
1. Clearer technical detail: It is suggested to provide more technical
details that describe the proposed system. (e.g., system software/hw,
theoretical derivation).
2. Regarding the baselines that were compared in the paper, it is
recommended to provide more solid/convincing experimental results
including not only simulated but in real world experiments
3. the presentation of core concepts and the proposed system
necessitates refinement. For clarity and precision, the manuscript
should include concise mathematical notations and succinct
explanations.

Addressing these suggestions will significantly enhance the
manuscript's contribution to the field of UAV navigation/ UAV-based
capturing-net research.


==> reviews/Review336167_Reviewer1_Of24-0928v1.txt <==
This paper proposes a Fast Response Proportional Navigation algorithm
(FRPN), empowering the interceptor MAV to autonomously intercept a
moving target using a hanging net. 

They realize the entire system and verify it through real-world
experiments. The IMM filter is employed for targets motion estimation.
The integrated detection algorithm is presented in a separate study. 

In my opinion, the problem studied in this paper is meaningful. The
proposed approach is effective. They focus on the realization of the
entire system, which results in less theoretical innovation, but much
contribution on practical engineering. 

The following problems require revision:

1. Given that a hanging net could increase air resistance, its worth
analyzing whether this net influences the maneuvering dynamic of the
interceptor MAV.
2. The contributions presented in Section 1.B is not clear enough.
    1. It is recommended to introduce the contributions in several
small points instead of writing a whole paragraph. 
    2. For example, the contributions can be divided into: 1) FRPN; 2)
realization of the entire system.
3. The authors say that the autonomous capture system is not available
in the literature. This is not true. A new published paper [R1]
proposed an autonomous MAV-catching-MAV system.
4. In Section 2.A, the detailed utilization of the IMM filter in the
proposed system is not clear enough.
    1. Please provide detailed calculation on the mixing phase.
    2. The introduction of the IMM filter (first paragraph of Sec. 2.A)
can be simplified, given that the IMM filter is a mutual algorithm.
5. In Section 1, paragraph 2, the first sentences quotation lacks
square brackets.

[R1] Z. Ning, Y. Zhang, X. Lin, and S. Zhao*, "A real-to-sim-to-real
approach for vision-based autonomous MAV-catching-MAV", *Unmanned
Systems*, pp. 1-11, April. 2024

==> reviews/Review336173_Reviewer4_Of24-0928v1.txt <==
The paper presents a novel approach for the mid-air autonomous
interception of non-cooperative Unmanned Aerial Vehicles (UAVs) using a
drone equipped with a capturing net. The core of the proposed solution
is a novel guidance method called Fast Response Proportional Navigation
(FRPN), which outperforms existing methods in simulated scenarios
involving various target trajectories. This is coupled with an
innovative state estimation approach using an Interacting Multiple
Model (IMM) filter, enhancing tracking accuracy compared to standard
Kalman Filter techniques. Comprehensive simulation tests confirm the
effectiveness of the proposed methods, showcasing significant
improvements in response time and interception accuracy. The system's
practical application is demonstrated in realistic simulations and
real-world tests, emphasizing its potential for robust real-world UAV
interception tasks. This paper is generally well-written and follows a
clear structure that is easy to understand. 

In the revised submission, the reviewer suggests the following
enhancements for further consideration:

1) It is recommended that the authors quantify and, if possible,
compare the latency of the proposed method against alternative
approaches. Given the critical nature of real-time performance in drone
interception tasks, understanding the temporal dynamics of each method
is essential;

2) The manuscript should provide a detailed comparison of the hardware
configurations employed in the proposed method versus those used in the
benchmarked approaches. Specifically, it would be informative to know
whether other methods also primarily rely on LiDAR as their principal
input source;

3) A more comprehensive discussion on how the accuracy of the VoFOD
detector influences the overall tracking performance is important.
While the recall rate of the detector is already reported in Table IV,
a more in-depth analysis of the impact of noisy (though not completely
lost) detection results on the tracking outcomes would be beneficial.


==> reviews/Review336179_Reviewer7_Of24-0928v1.txt <==
Please see the attached PDF file.

==> reviews/Review336193_Reviewer14_Of24-0928v1.txt <==
This paper considers the problem of autonomously intercepting a flying
intruder using a UAV. The developed approach consists of two parts: i)
state estimation and detection of the intruder, ii) interception
strategy and controller. The first part utilizes an IMM filter for
state estimation. Detection of the intruder is done using a LIDAR
sensor. The second part is based on Proportional Navigation, which is
commonly used as a guidance technique in missile systems for
interception.  

The paper has merits from the practical/engineering perspective. The
authors have integrated existing methods for estimation, interception,
and control to solve the interception problem. The interception method
developed in the paper is a slightly modified version of Linearized
Proportional Navigation. Therefore, the theoretical contribution made
in the paper is not substantial for the robotics community. 

From a theoretical perspective, it would be beneficial to analyze under
which conditions or circumstances (such as velocity, trajectory, motion
model/strategy of the intruder and interceptor UAV) the intruder can be
intercepted by the UAV. The reader would  appreciate an analysis of the
proposed approach from this viewpoint.


==> reviews/Review336201_Reviewer18_Of24-0928v1.txt <==
This manuscript deals with autonomous aerial interception of an
intruder unmanned aerial vehicle (UAV) by an interceptor UAV equipped
with a net. It introduces a new planning method for the interceptor
UAV, namely, Fast Response Proportional Navigation (FRPN), which is a
modified version of the existing Proportional Navigation (PN) method.
The manuscript also suggests a few more enhancements in the context of
autonomous aerial interception, such as, using Interacting Multiple
Models (IMM) filter for estimating the state of the intruder UAV or
using Model Predictive Control (MPC) to plan interception trajectories
while taking into account the dynamic constraints of the interceptor
UAV. There are extensive simulation studies and a few real-world
experiments.

Praise:
- The manuscript does a good job in explaining the problem, present the
related works, and stating the existing gap.
- It also explains the proposed methodologies in detail, both for state
estimation and planning.
- It compares the proposed methodologies with a few existing ones over
simulations and showcases the proposed FRPN in a few real-world
experiments.
- Although the main novelty, FRPN, is just a slightly modified version
of PN, the results show promise in interception scenarios without
introducing algorithmic complexity or computation demand.

Major issues:
- The contributions of the manuscript are not articulated well,
especially in Section I-B. I would recommend authors to use bullet
points in that section, and clearly state what novelties /
contributions they are claiming with this manuscript. Currently, such
contributions are scattered all around the text: FRPN, CV-CA-switching
IMM filter, a new MPC formulation, etc. On the same note, claimed
contributions do not tally well between Section I-B and Section V. For
example, there is no mention of MPC in Section I-B, while it is stated
as a new planning method in Section V... 
- The trajectories for the target both for state estimation
benchmarking (six trajectories) and for planning benchmarking (hundred
trajectories) are vague. How can a reader evaluate whether these
trajectories serve as solid cases for a valid benchmarking? Just
stating the max velocity or acceleration throughout these trajectories
is not enough. I would recommend authors to give more information about
these trajectories, e.g., averaged acceleration throughout a
trajectory, averaged acceleration throughout the whole set, some
samples for visualization, etc.
- Why to use two separate simulation packages for state estimation
benchmarking and planning benchmarking? High-fidelity Gazebo
simulations should do the job for both. I would recommend authors to
clearly indicate the reason, and if possible, homogenize these
simulation studies to high-fidelity Gazebo simulations.
- On a similar note, why to use trajectories with different
characteristics for the two benchmarking studies (state estimation and
planning)? Is it because the state estimation fails at the max
velocities and accelerations used for the planning benchmarking? I
would recommend authors to clearly indicate the reason. On the same
note, they are also recommended to clarify why the amount of
trajectories vary (i.e., six to hundred trajectories, 30mins to 14h
flight) between these two benchmarking studies.
- The same comment above for explaining the nature of the trajectories
is valid for while running the whole pipeline in high-fidelity Gazebo
simulations. Just stating the peak velocity and acceleration does not
give a good understanding of the trajectory that the various methods
are benchmarked over. It could simply be a very mild trajectory for the
most of that 330s, and just a peak at some instant... I do believe the
authors tried their best to create challenging-enough trajectories, I
would recommend them to give more details about these.
- The real-world showcase is impressive, and I appreciate the
engineering effort that goes to the details of making such complicated
(and risky) experiments realized. However, in terms of results, these
experiments don't show much. Especially given that the target is flown
manually by a human pilot makes it difficult to understand what the
proposed method can really achieve. Why not to use some of those
crafted trajectories in simulations (or a little milder versions of
them) for the real target as well? Such results would strengthen the
manuscript substantially.

Minor issues:
- I would recommend authors to think about tackling the same problem
when the intruder UAV indeed has a non-cooperating navigation policy.
In the current version, the intruder is just following a trajectory
that is unknown to the interceptor (which is a good start), but very
likely an intruder would have intelligence to try to avoid an
interceptor in real world.
- The use of "delta" seems a little weird in the equations. Could the
authors fix its size? 
